Error Bounds of Projection Models in Weakly Supervised 3D Human Pose Estimation

The current state-of-the-art in monocular 3D human pose estimation is heavily influenced by weakly supervised methods. These allow 2D labels to be used to learn effective 3D human pose recovery either directly from images or via 2D-to-3D pose uplifting. In this paper we present a detailed analysis of the most commonly used simplified projection models, which relate the estimated 3D pose representation to 2D labels: normalized perspective and weak perspective projections. Specifically, we derive theoretical lower bound errors for those projection models under the commonly used mean per-joint position error (MPJPE). Additionally, we show how the normalized perspective projection can be replaced to avoid this guaranteed minimal error. We evaluate the derived lower bounds on the most commonly used 3D human pose estimation benchmark datasets. Our results show that both projection models lead to an inherent minimal error between 19.3mm and 54.7mm, even after alignment in position and scale. This is a considerable share when comparing with recent state-of-the-art results. Our paper thus establishes a theoretical baseline that shows the importance of suitable projection models in weakly supervised 3D human pose estimation.

==> figures/plot_e_03_07_original_correct_reprojection_x_shift.csv <==
a,b
-10.0,334.9919128417969
-9.9,332.68377685546875
-9.8,330.3412780761719
-9.7,327.9653625488281
-9.6,325.55096435546875
-9.5,323.09967041015625
-9.4,320.6116638183594
-9.3,318.08087158203125
-9.2,315.5068054199219
-9.1,312.8851318359375
-9.0,310.2262878417969
-8.9,307.530517578125
-8.8,304.7950439453125
-8.7,302.022216796875
-8.6,299.217529296875
-8.5,296.3759460449219
-8.4,293.49761962890625
-8.3,290.5940246582031
-8.2,287.6672668457031
-8.1,284.7156677246094
-8.0,281.7264099121094
-7.9,278.7020568847656
-7.8,275.6568603515625
-7.7,272.6015930175781
-7.6,269.5290222167969
-7.5,266.43206787109375
-7.4,263.3052062988281
-7.3,260.13568115234375
-7.2,256.92303466796875
-7.1,253.67892456054688
-7.0,250.41587829589844
-6.9,247.13311767578125
-6.8,243.82028198242188
-6.7,240.4760284423828
-6.6,237.10629272460938
-6.5,233.71107482910156
-6.4,230.29330444335938
-6.3,226.85189819335938
-6.2,223.38259887695312
-6.1,219.88233947753906
-6.0,216.3580322265625
-5.9,212.82049560546875
-5.8,209.26417541503906
-5.7,205.6818389892578
-5.6,202.08224487304688
-5.5,198.4781036376953
-5.4,194.852783203125
-5.3,191.2059326171875
-5.2,187.53492736816406
-5.1,183.84658813476562
-5.0,180.16525268554688
-4.95,178.32774353027344
-4.9,176.48898315429688
-4.85,174.65072631835938
-4.8,172.81385803222656
-4.75,170.9801788330078
-4.7,169.1485595703125
-4.65,167.32423400878906
-4.6,165.5046844482422
-4.55,163.6911163330078
-4.5,161.8816680908203
-4.45,160.07501220703125
-4.4,158.2739715576172
-4.35,156.4762725830078
-4.3,154.68455505371094
-4.25,152.8957977294922
-4.2,151.11349487304688
-4.15,149.33511352539062
-4.1,147.564697265625
-4.05,145.80218505859375
-4.0,144.05335998535156
-3.95,142.32061767578125
-3.9,140.6103057861328
-3.85,138.88848876953125
-3.8,137.17591857910156
-3.75,135.4751434326172
-3.7,133.78565979003906
-3.65,132.10787963867188
-3.6,130.4451904296875
-3.55,128.78790283203125
-3.5,127.15396881103516
-3.45,125.47122192382812
-3.4,123.7972412109375
-3.35,122.13765716552734
-3.3,120.49465942382812
-3.25,118.868408203125
-3.2,117.26812744140625
-3.15,115.69219970703125
-3.1,114.0951156616211
-3.05,112.49676513671875
-3.0,110.9192123413086
-2.95,109.35729217529297
-2.9,107.81661224365234
-2.85,106.29537200927734
-2.8,104.7925033569336
-2.75,103.30574798583984
-2.7,101.83493041992188
-2.65,100.38148498535156
-2.6,98.94186401367188
-2.55,97.51690673828125
-2.5,96.11151123046875
-2.45,94.72595977783203
-2.4,93.35742950439453
-2.35,92.00064849853516
-2.3,90.6596450805664
-2.25,89.33106231689453
-2.2,88.01963806152344
-2.15,86.72990417480469
-2.1,85.4602279663086
-2.05,84.21205139160156
-2.0,82.98565673828125
-1.95,81.77896881103516
-1.9,80.59014892578125
-1.85,79.41829681396484
-1.8,78.266845703125
-1.75,77.1363296508789
-1.7,76.0270004272461
-1.65,74.93898010253906
-1.6,73.87261962890625
-1.55,72.82941436767578
-1.5,71.80708312988281
-1.45,70.80216979980469
-1.4,69.81842041015625
-1.35,68.8593521118164
-1.3,67.92305755615234
-1.25,67.01422119140625
-1.2,66.13545227050781
-1.15,65.28811645507812
-1.1,64.47937774658203
-1.05,63.70742416381836
-1.0,62.957698822021484
-0.95,62.235511779785156
-0.9,61.541587829589844
-0.85,60.874874114990234
-0.8,60.23286056518555
-0.75,59.620147705078125
-0.7,59.0573616027832
-0.65,58.53057098388672
-0.6,58.0478515625
-0.55,57.594661712646484
-0.5,57.1714973449707
-0.49,57.09062194824219
-0.48,57.01120376586914
-0.47,56.93342590332031
-0.46,56.85671615600586
-0.45,56.78182601928711
-0.44,56.708717346191406
-0.43,56.63736343383789
-0.42,56.56745147705078
-0.41,56.49922180175781
-0.4,56.43285369873047
-0.39,56.36814498901367
-0.38,56.30509567260742
-0.37,56.24384689331055
-0.36,56.1840705871582
-0.35,56.12539291381836
-0.34,56.06817626953125
-0.33,56.01251983642578
-0.32,55.958065032958984
-0.31,55.90520477294922
-0.3,55.85395431518555
-0.29,55.804508209228516
-0.28,55.75723648071289
-0.27,55.71188735961914
-0.26,55.668701171875
-0.25,55.627464294433594
-0.24,55.58817672729492
-0.23,55.550601959228516
-0.22,55.51481246948242
-0.21,55.48063278198242
-0.2,55.448177337646484
-0.19,55.417686462402344
-0.18,55.389278411865234
-0.17,55.363243103027344
-0.16,55.33894729614258
-0.15,55.316402435302734
-0.14,55.29563522338867
-0.13,55.27669906616211
-0.12,55.259822845458984
-0.11,55.24500274658203
-0.1,55.23196792602539
-0.095,55.22599411010742
-0.09,55.2205810546875
-0.085,55.21577835083008
-0.08,55.21154022216797
-0.075,55.20791244506836
-0.07,55.204769134521484
-0.065,55.20212173461914
-0.06,55.200008392333984
-0.055,55.19841766357422
-0.05,55.19732666015625
-0.045,55.19647979736328
-0.04,55.19609451293945
-0.035,55.196353912353516
-0.03,55.19721603393555
-0.025,55.198577880859375
-0.02,55.20054626464844
-0.015,55.20318603515625
-0.01,55.206504821777344
-0.005,55.21044921875
-0.0,55.21478271484375
0.0,55.21478271484375
0.005,55.2196044921875
0.01,55.224769592285156
0.015,55.23041534423828
0.02,55.23695755004883
0.025,55.2438850402832
0.03,55.25129699707031
0.035,55.25934982299805
0.04,55.26787185668945
0.045,55.27714538574219
0.05,55.28725051879883
0.055,55.29786682128906
0.06,55.308982849121094
0.065,55.32069396972656
0.07,55.33294677734375
0.075,55.34574890136719
0.08,55.359031677246094
0.085,55.37282180786133
0.09,55.387237548828125
0.095,55.40213394165039
0.1,55.417320251464844
0.11,55.448951721191406
0.12,55.48438262939453
0.13,55.522342681884766
0.14,55.56254196166992
0.15,55.604248046875
0.16,55.64744186401367
0.17,55.69231414794922
0.18,55.738800048828125
0.19,55.78738784790039
0.2,55.838035583496094
0.21,55.891056060791016
0.22,55.94630813598633
0.23,56.00361633300781
0.24,56.06254196166992
0.25,56.12360763549805
0.26,56.186988830566406
0.27,56.25245666503906
0.28,56.319786071777344
0.29,56.38880157470703
0.3,56.45941162109375
0.31,56.53150177001953
0.32,56.605499267578125
0.33,56.68132781982422
0.34,56.75885772705078
0.35,56.8369140625
0.36,56.91650390625
0.37,56.99750518798828
0.38,57.08170700073242
0.39,57.16923904418945
0.4,57.25879669189453
0.41,57.34987258911133
0.42,57.44257354736328
0.43,57.536861419677734
0.44,57.6324348449707
0.45,57.72968673706055
0.46,57.82850646972656
0.47,57.9288330078125
0.48,58.03080368041992
0.49,58.134559631347656
0.5,58.23988342285156
0.55,58.78050231933594
0.6,59.35028076171875
0.65,59.9496955871582
0.7,60.573028564453125
0.75,61.22011184692383
0.8,61.89816665649414
0.85,62.60852813720703
0.9,63.34803771972656
0.95,64.11402130126953
1.0,64.90425872802734
1.05,65.7149658203125
1.1,66.54475402832031
1.15,67.39667510986328
1.2,68.27351379394531
1.25,69.17118835449219
1.3,70.09196472167969
1.35,71.04034423828125
1.4,72.0099105834961
1.45,73.00076293945312
1.5,74.02244567871094
1.55,75.07807159423828
1.6,76.15772247314453
1.65,77.26087951660156
1.7,78.38237762451172
1.75,79.51692962646484
1.8,80.66665649414062
1.85,81.8324203491211
1.9,83.01007080078125
1.95,84.19347381591797
2.0,85.38689422607422
2.05,86.59626007080078
2.1,87.81471252441406
2.15,89.05935668945312
2.2,90.32662963867188
2.25,91.61482238769531
2.3,92.91437530517578
2.35,94.218994140625
2.4,95.54225158691406
2.45,96.8880615234375
2.5,98.25538635253906
2.55,99.6455078125
2.6,101.05055236816406
2.65,102.47003936767578
2.7,103.9065170288086
2.75,105.35736846923828
2.8,106.82288360595703
2.85,108.30162048339844
2.9,109.79794311523438
2.95,111.3031997680664
3.0,112.81993865966797
3.05,114.3458023071289
3.1,115.88089752197266
3.15,117.42625427246094
3.2,118.9833984375
3.25,120.54817199707031
3.3,122.11830139160156
3.35,123.70074462890625
3.4,125.2930908203125
3.45,126.89212799072266
3.5,128.50033569335938
3.55,130.12184143066406
3.6,131.76171875
3.65,133.4175262451172
3.7,135.08453369140625
3.75,136.7655792236328
3.8,138.45509338378906
3.85,140.15748596191406
3.9,141.8730926513672
3.95,143.5967254638672
4.0,145.33209228515625
4.05,147.07200622558594
4.1,148.81781005859375
4.15,150.5717315673828
4.2,152.33502197265625
4.25,154.10794067382812
4.3,155.88998413085938
4.35,157.6827392578125
4.4,159.48580932617188
4.45,161.2911376953125
4.5,163.0982208251953
4.55,164.91043090820312
4.6,166.7211456298828
4.65,168.53810119628906
4.7,170.36077880859375
4.75,172.18515014648438
4.8,174.01287841796875
4.85,175.84518432617188
4.9,177.6781005859375
4.95,179.51414489746094
5.0,181.3516387939453
5.1,185.02647399902344
5.2,188.70379638671875
5.3,192.38156127929688
5.4,196.06275939941406
5.5,199.73866271972656
5.6,203.40892028808594
5.7,207.0755157470703
5.8,210.730712890625
5.9,214.367431640625
6.0,217.97897338867188
6.1,221.5628662109375
6.2,225.1228485107422
6.3,228.6800079345703
6.4,232.23484802246094
6.5,235.76361083984375
6.6,239.2598876953125
6.7,242.72593688964844
6.8,246.16213989257812
6.9,249.558349609375
7.0,252.92100524902344
7.1,256.2513122558594
7.2,259.5513610839844
7.3,262.81640625
7.4,266.0474548339844
7.5,269.24468994140625
7.6,272.4210510253906
7.7,275.57562255859375
7.8,278.7119140625
7.9,281.8197326660156
8.0,284.89398193359375
8.1,287.9332580566406
8.2,290.9332275390625
8.3,293.89666748046875
8.4,296.83013916015625
8.5,299.7398986816406
8.6,302.61474609375
8.7,305.4560546875
8.8,308.2651672363281
8.9,311.04150390625
9.0,313.78131103515625
9.1,316.4817810058594
9.2,319.1510925292969
9.3,321.7893371582031
9.4,324.3960266113281
9.5,326.9711608886719
9.6,329.520751953125
9.7,332.0423583984375
9.8,334.5371398925781
9.9,337.0010070800781
10.0,339.4282531738281


==> figures/plot_e_03_07_original_x_shift.csv <==
a,b
-100.0,603.497314453125
-99.0,603.0274047851562
-98.0,602.5532836914062
-97.0,602.0748291015625
-96.0,601.5900268554688
-95.0,601.0978393554688
-94.0,600.5982666015625
-93.0,600.0903930664062
-92.0,599.57763671875
-91.0,599.0593872070312
-90.0,598.533203125
-89.0,597.9955444335938
-88.0,597.4474487304688
-87.0,596.89013671875
-86.0,596.3245239257812
-85.0,595.7506713867188
-84.0,595.1661987304688
-83.0,594.5704956054688
-82.0,593.9633178710938
-81.0,593.3428955078125
-80.0,592.7033081054688
-79.0,592.0507202148438
-78.0,591.3869018554688
-77.0,590.7122192382812
-76.0,590.0191040039062
-75.0,589.3095703125
-74.0,588.585205078125
-73.0,587.8463745117188
-72.0,587.0940551757812
-71.0,586.3257446289062
-70.0,585.5440063476562
-69.0,584.7427368164062
-68.0,583.9197998046875
-67.0,583.0780639648438
-66.0,582.216064453125
-65.0,581.3311157226562
-64.0,580.420166015625
-63.0,579.4808349609375
-62.0,578.5159301757812
-61.0,577.523681640625
-60.0,576.4965209960938
-59.0,575.4276733398438
-58.0,574.3179931640625
-57.0,573.1720581054688
-56.0,571.9876098632812
-55.0,570.7517700195312
-54.0,569.4694213867188
-53.0,568.1380615234375
-52.0,566.7504272460938
-51.0,565.3116455078125
-50.0,563.8214111328125
-49.0,562.2767333984375
-48.0,560.672119140625
-47.0,559.0018920898438
-46.0,557.2633666992188
-45.0,555.4562377929688
-44.0,553.5829467773438
-43.0,551.6409912109375
-42.0,549.6165771484375
-41.0,547.5108032226562
-40.0,545.3128662109375
-39.0,543.01806640625
-38.0,540.590087890625
-37.0,538.0156860351562
-36.0,535.2991333007812
-35.0,532.4133911132812
-34.0,529.3397827148438
-33.0,526.0604858398438
-32.0,522.6093139648438
-31.0,518.9710693359375
-30.0,515.1063842773438
-29.0,511.0096740722656
-28.0,506.67236328125
-27.0,502.0469665527344
-26.0,497.1942443847656
-25.0,492.1554260253906
-24.0,486.8056640625
-23.0,481.1122131347656
-22.0,475.02520751953125
-21.0,468.55517578125
-20.0,461.6405334472656
-19.0,454.2091979980469
-18.0,446.1773681640625
-17.0,437.4898681640625
-16.0,428.0484313964844
-15.0,417.7453918457031
-14.0,406.44464111328125
-13.0,393.94818115234375
-12.0,380.12847900390625
-11.0,364.60211181640625
-10.0,347.2706604003906
-9.9,345.43255615234375
-9.8,343.56512451171875
-9.7,341.669677734375
-9.6,339.748046875
-9.5,337.8003845214844
-9.4,335.82708740234375
-9.3,333.8231201171875
-9.2,331.785400390625
-9.1,329.7106628417969
-9.0,327.6128234863281
-8.9,325.49041748046875
-8.8,323.34088134765625
-8.7,321.16314697265625
-8.6,318.9582214355469
-8.5,316.7239685058594
-8.4,314.4610290527344
-8.3,312.1747131347656
-8.2,309.8641662597656
-8.1,307.5268859863281
-8.0,305.15570068359375
-7.9,302.7512512207031
-7.8,300.322509765625
-7.7,297.8691711425781
-7.6,295.3924560546875
-7.5,292.8896484375
-7.4,290.3558044433594
-7.3,287.78759765625
-7.2,285.1852111816406
-7.1,282.55206298828125
-7.0,279.8912353515625
-6.9,277.20111083984375
-6.8,274.4766845703125
-6.7,271.71759033203125
-6.6,268.9248962402344
-6.5,266.09698486328125
-6.4,263.23419189453125
-6.3,260.33392333984375
-6.2,257.3948974609375
-6.1,254.41851806640625
-6.0,251.40480041503906
-5.9,248.35589599609375
-5.8,245.2699737548828
-5.7,242.14158630371094
-5.6,238.9745330810547
-5.5,235.7763671875
-5.4,232.53988647460938
-5.3,229.26422119140625
-5.2,225.94850158691406
-5.1,222.59408569335938
-5.0,219.21202087402344
-4.95,217.51101684570312
-4.9,215.80035400390625
-4.85,214.080322265625
-4.8,212.3536376953125
-4.75,210.62060546875
-4.7,208.8793182373047
-4.65,207.13018798828125
-4.6,205.37399291992188
-4.55,203.61167907714844
-4.5,201.8417510986328
-4.45,200.06246948242188
-4.4,198.27505493164062
-4.35,196.480224609375
-4.3,194.67921447753906
-4.25,192.86947631835938
-4.2,191.05239868164062
-4.15,189.22703552246094
-4.1,187.3973846435547
-4.05,185.56346130371094
-4.0,183.73179626464844
-3.95,181.91079711914062
-3.9,180.09286499023438
-3.85,178.24046325683594
-3.8,176.37901306152344
-3.75,174.51466369628906
-3.7,172.6477508544922
-3.65,170.79734802246094
-3.6,168.95034790039062
-3.55,167.1056671142578
-3.5,165.27183532714844
-3.45,163.35665893554688
-3.4,161.44125366210938
-3.35,159.53602600097656
-3.3,157.63865661621094
-3.25,155.75550842285156
-3.2,153.8804931640625
-3.15,152.00936889648438
-3.1,150.09922790527344
-3.05,148.16741943359375
-3.0,146.25247192382812
-2.95,144.341796875
-2.9,142.4355926513672
-2.85,140.53515625
-2.8,138.63766479492188
-2.75,136.74029541015625
-2.7,134.84588623046875
-2.65,132.95449829101562
-2.6,131.0631561279297
-2.55,129.16818237304688
-2.5,127.2777328491211
-2.45,125.39557647705078
-2.4,123.51492309570312
-2.35,121.63484954833984
-2.3,119.759765625
-2.25,117.88274383544922
-2.2,116.01190948486328
-2.15,114.15282440185547
-2.1,112.29827880859375
-2.05,110.45111846923828
-2.0,108.61449432373047
-1.95,106.7855453491211
-1.9,104.96192932128906
-1.85,103.14250946044922
-1.8,101.33018493652344
-1.75,99.52516174316406
-1.7,97.72806549072266
-1.65,95.94049072265625
-1.6,94.1654281616211
-1.55,92.40547943115234
-1.5,90.66130065917969
-1.45,88.92620849609375
-1.4,87.2157211303711
-1.35,85.51856231689453
-1.3,83.83426666259766
-1.25,82.1753158569336
-1.2,80.54095458984375
-1.15,78.93274688720703
-1.1,77.35881042480469
-1.05,75.8189697265625
-1.0,74.30168914794922
-0.95,72.81182098388672
-0.9,71.35201263427734
-0.85,69.92497253417969
-0.8,68.53461456298828
-0.75,67.18324279785156
-0.7,65.89152526855469
-0.65,64.64998626708984
-0.6,63.4730224609375
-0.55,62.347496032714844
-0.5,61.27467346191406
-0.49,61.067256927490234
-0.48,60.86198425292969
-0.47,60.65924072265625
-0.46,60.45854187011719
-0.45,60.26057052612305
-0.44,60.06544876098633
-0.43,59.873172760009766
-0.42,59.6835823059082
-0.41,59.49699401855469
-0.4,59.31365203857422
-0.39,59.13339614868164
-0.38,58.956268310546875
-0.37,58.78242492675781
-0.36,58.61170196533203
-0.35,58.443702697753906
-0.34,58.27871322631836
-0.33,58.11692428588867
-0.32,57.958099365234375
-0.31,57.802703857421875
-0.3,57.65077590942383
-0.29,57.502384185791016
-0.28,57.3580207824707
-0.27,57.217552185058594
-0.26,57.0813102722168
-0.25,56.9491081237793
-0.24,56.82096481323242
-0.23,56.6966667175293
-0.22,56.576438903808594
-0.21,56.46022415161133
-0.2,56.34809875488281
-0.19,56.240440368652344
-0.18,56.13749694824219
-0.17,56.03962707519531
-0.16,55.94635009765625
-0.15,55.857810974121094
-0.14,55.774131774902344
-0.13,55.695491790771484
-0.12,55.62226104736328
-0.11,55.55453109741211
-0.1,55.49214553833008
-0.095,55.462886810302734
-0.09,55.43511962890625
-0.085,55.40891647338867
-0.08,55.384239196777344
-0.075,55.361148834228516
-0.07,55.33957290649414
-0.065,55.31953430175781
-0.06,55.30109405517578
-0.055,55.28429412841797
-0.05,55.26914596557617
-0.045,55.255401611328125
-0.04,55.24333190917969
-0.035,55.23311233520508
-0.03,55.224727630615234
-0.025,55.21811294555664
-0.02,55.21340560913086
-0.015,55.21070098876953
-0.01,55.21006393432617
-0.005,55.21147537231445
0.0,55.21478271484375
-0.0,55.21478271484375
0.005,55.22011947631836
0.01,55.22728729248047
0.015,55.236366271972656
0.02,55.24772262573242
0.025,55.26079177856445
0.03,55.275634765625
0.035,55.2923469543457
0.04,55.31073760986328
0.045,55.3310661315918
0.05,55.3533821105957
0.055,55.37733840942383
0.06,55.40287780761719
0.065,55.43009567260742
0.07,55.458892822265625
0.075,55.48927688598633
0.08,55.52113342285156
0.085,55.55440139770508
0.09,55.58921432495117
0.095,55.62547302246094
0.1,55.66299057006836
0.11,55.741939544677734
0.12,55.82839584350586
0.13,55.92070770263672
0.14,56.018558502197266
0.15,56.12114334106445
0.16,56.2282829284668
0.17,56.34001922607422
0.18,56.456138610839844
0.19,56.5770378112793
0.2,56.70264434814453
0.21,56.83314514160156
0.22,56.96831130981445
0.23,57.1077995300293
0.24,57.25111389160156
0.25,57.39860534667969
0.26,57.550453186035156
0.27,57.7064094543457
0.28,57.86622619628906
0.29,58.029666900634766
0.3,58.19657516479492
0.31,58.366783142089844
0.32,58.540565490722656
0.33,58.717769622802734
0.34,58.89815902709961
0.35,59.08063888549805
0.36,59.26618194580078
0.37,59.45473098754883
0.38,59.64797592163086
0.39,59.84576416015625
0.4,60.04709243774414
0.41,60.251102447509766
0.42,60.45781707763672
0.43,60.66740036010742
0.44,60.879573822021484
0.45,61.09461975097656
0.46,61.31233215332031
0.47,61.53258514404297
0.48,61.75544357299805
0.49,61.981143951416016
0.5,62.2093391418457
0.55,63.37725830078125
0.6,64.59293365478516
0.65,65.85870361328125
0.7,67.161865234375
0.75,68.50078582763672
0.8,69.87909698486328
0.85,71.29711151123047
0.9,72.74990844726562
0.95,74.23445892333984
1.0,75.74842071533203
1.05,77.28694152832031
1.1,78.85042572021484
1.15,80.44058990478516
1.2,82.05717468261719
1.25,83.69230651855469
1.3,85.34532928466797
1.35,87.0206298828125
1.4,88.70836639404297
1.45,90.40992736816406
1.5,92.13290405273438
1.55,93.87919616699219
1.6,95.64229583740234
1.65,97.42585754394531
1.7,99.22325134277344
1.75,101.03279876708984
1.8,102.85073852539062
1.85,104.67681884765625
1.9,106.50672912597656
1.95,108.33098602294922
2.0,110.15808868408203
2.05,111.98538208007812
2.1,113.81494140625
2.15,115.65806579589844
2.2,117.511474609375
2.25,119.37066650390625
2.3,121.2305908203125
2.35,123.08710479736328
2.4,124.95051574707031
2.45,126.8201904296875
2.5,128.6991424560547
2.55,130.58436584472656
2.6,132.4718475341797
2.65,134.36366271972656
2.7,136.26217651367188
2.75,138.16207885742188
2.8,140.06419372558594
2.85,141.96563720703125
2.9,143.867919921875
2.95,145.7609405517578
3.0,147.65478515625
3.05,149.54124450683594
3.1,151.42398071289062
3.15,153.304443359375
3.2,155.18206787109375
3.25,157.05128479003906
3.3,158.9119873046875
3.35,160.77536010742188
3.4,162.63485717773438
3.45,164.49032592773438
3.5,166.34495544433594
3.55,168.2005157470703
3.6,170.05825805664062
3.65,171.91526794433594
3.7,173.769287109375
3.75,175.6229248046875
3.8,177.4713897705078
3.85,179.3224334716797
3.9,181.17462158203125
3.95,183.02218627929688
4.0,184.86659240722656
4.05,186.70211791992188
4.1,188.53335571289062
4.15,190.36143493652344
4.2,192.18373107910156
4.25,194.0016632080078
4.3,195.8173828125
4.35,197.6317596435547
4.4,199.44422912597656
4.45,201.24896240234375
4.5,203.0453338623047
4.55,204.83668518066406
4.6,206.61907958984375
4.65,208.3912353515625
4.7,210.15859985351562
4.75,211.92001342773438
4.8,213.67431640625
4.85,215.4196014404297
4.9,217.15782165527344
4.95,218.89048767089844
5.0,220.6168670654297
5.1,224.0477752685547
5.2,227.4503936767578
5.3,230.82005310058594
5.4,234.15884399414062
5.5,237.4624786376953
5.6,240.73081970214844
5.7,243.96449279785156
5.8,247.1593475341797
5.9,250.3160400390625
6.0,253.43173217773438
6.1,256.5072021484375
6.2,259.5474853515625
6.3,262.5594787597656
6.4,265.5419921875
6.5,268.4888916015625
6.6,271.3974914550781
6.7,274.2680969238281
6.8,277.1014099121094
6.9,279.8943176269531
7.0,282.6512756347656
7.1,285.3717346191406
7.2,288.0583801269531
7.3,290.7095642089844
7.4,293.32635498046875
7.5,295.91058349609375
7.6,298.4670104980469
7.7,300.9961853027344
7.8,303.4991760253906
7.9,305.9714050292969
8.0,308.4114074707031
8.1,310.8204650878906
8.2,313.1968688964844
8.3,315.5419921875
8.4,317.85833740234375
8.5,320.14923095703125
8.6,322.41046142578125
8.7,324.64373779296875
8.8,326.84991455078125
8.9,329.02862548828125
9.0,331.178955078125
9.1,333.30010986328125
9.2,335.3969421386719
9.3,337.4701843261719
9.4,339.5185852050781
9.5,341.54205322265625
9.6,343.543701171875
9.7,345.5224609375
9.8,347.4789123535156
9.9,349.4120788574219
10.0,351.3203125
11.0,369.2110595703125
12.0,385.22174072265625
13.0,399.5953369140625
14.0,412.562255859375
15.0,424.3031921386719
16.0,434.9687805175781
17.0,444.531982421875
18.0,453.0920104980469
19.0,461.02294921875
20.0,468.39166259765625
21.0,475.24395751953125
22.0,481.60968017578125
23.0,487.5159606933594
24.0,492.9642639160156
25.0,498.0746765136719
26.0,502.9131774902344
27.0,507.4948425292969
28.0,511.87152099609375
29.0,516.0313110351562
30.0,519.9332275390625
31.0,523.5693359375
32.0,527.0138549804688
33.0,530.2347412109375
34.0,533.2801513671875
35.0,536.1659545898438
36.0,538.8967895507812
37.0,541.4983520507812
38.0,543.9745483398438
39.0,546.3638305664062
40.0,548.6412353515625
41.0,550.818359375
42.0,552.8968505859375
43.0,554.9093627929688
44.0,556.8606567382812
45.0,558.7127075195312
46.0,560.4616088867188
47.0,562.1253662109375
48.0,563.7123413085938
49.0,565.2364501953125
50.0,566.7029418945312
51.0,568.1034545898438
52.0,569.4428100585938
53.0,570.73095703125
54.0,571.9686889648438
55.0,573.1609497070312
56.0,574.3191528320312
57.0,575.4382934570312
58.0,576.515380859375
59.0,577.5551147460938
60.0,578.564697265625
61.0,579.5492553710938
62.0,580.506103515625
63.0,581.4398803710938
64.0,582.3504028320312
65.0,583.2385864257812
66.0,584.1076049804688
67.0,584.955810546875
68.0,585.7838134765625
69.0,586.5880126953125
70.0,587.3614501953125
71.0,588.1179809570312
72.0,588.8583984375
73.0,589.5853271484375
74.0,590.2977294921875
75.0,590.9959716796875
76.0,591.6790771484375
77.0,592.3482055664062
78.0,592.9998779296875
79.0,593.6365356445312
80.0,594.2637939453125
81.0,594.8800659179688
82.0,595.4864501953125
83.0,596.0819091796875
84.0,596.6640625
85.0,597.2254638671875
86.0,597.77587890625
87.0,598.3171997070312
88.0,598.8494262695312
89.0,599.3734741210938
90.0,599.8897094726562
91.0,600.3990478515625
92.0,600.8995971679688
93.0,601.3938598632812
94.0,601.8799438476562
95.0,602.3572998046875
96.0,602.8270874023438
97.0,603.2923583984375
98.0,603.7520141601562
99.0,604.2073974609375
100.0,604.657470703125


==> figures/plot_e_03_07_original_z_shift.csv <==
a,b
-3.0,69.7616958618164
-2.9,67.65643310546875
-2.8,65.82373809814453
-2.7,64.22542572021484
-2.6,62.81803512573242
-2.5,61.578819274902344
-2.4,60.4723014831543
-2.3,59.52942657470703
-2.2,58.71500778198242
-2.1,58.035430908203125
-2.0,57.45856857299805
-1.9,56.96250915527344
-1.8,56.563167572021484
-1.7,56.230621337890625
-1.6,55.958587646484375
-1.5,55.739288330078125
-1.4,55.56471633911133
-1.3,55.42552947998047
-1.2,55.3146858215332
-1.1,55.229427337646484
-1.0,55.16339874267578
-0.9,55.11448287963867
-0.8,55.08149337768555
-0.7,55.062679290771484
-0.6,55.05711364746094
-0.5,55.063926696777344
-0.4,55.08051681518555
-0.3,55.105316162109375
-0.2,55.135963439941406
-0.1,55.172874450683594
0.0,55.21478271484375
0.1,55.260780334472656
0.2,55.31015396118164
0.3,55.36219024658203
0.4,55.415740966796875
0.5,55.469696044921875
0.6,55.524288177490234
0.7,55.5794677734375
0.8,55.63606643676758
0.9,55.693450927734375
1.0,55.7511100769043
1.1,55.80867385864258
1.2,55.86552047729492
1.3,55.92222213745117
1.4,55.97942352294922
1.5,56.03647994995117
1.6,56.09322738647461
1.7,56.1501350402832
1.8,56.206668853759766
1.9,56.262939453125
2.0,56.318546295166016
2.1,56.37295913696289
2.2,56.42678451538086
2.3,56.47956466674805
2.4,56.53112030029297
2.5,56.581600189208984
2.6,56.63167190551758
2.7,56.68094253540039
2.8,56.728858947753906
2.9,56.77616500854492
3.0,56.823177337646484
3.1,56.86961364746094
3.2,56.915348052978516
3.3,56.960872650146484
3.4,57.00628662109375
3.5,57.0515251159668
3.6,57.096832275390625
3.7,57.1418342590332
3.8,57.18635940551758
3.9,57.230506896972656
4.0,57.27418899536133
4.1,57.317630767822266
4.2,57.36063766479492
4.3,57.40313720703125
4.4,57.4450569152832
4.5,57.486385345458984
4.6,57.52716064453125
4.7,57.56725311279297
4.8,57.60673522949219
4.9,57.64561080932617
5.0,57.683895111083984
5.1,57.72173309326172
5.2,57.75898361206055
5.3,57.795719146728516
5.4,57.83195495605469
5.5,57.867618560791016
5.6,57.90275192260742
5.7,57.937294006347656
5.8,57.97133255004883
5.9,58.00494384765625
6.0,58.03804016113281
6.1,58.070587158203125
6.2,58.10264205932617
6.3,58.13422393798828
6.4,58.16537094116211
6.5,58.19608688354492
6.6,58.226318359375
6.7,58.256103515625
6.8,58.2855224609375
6.9,58.31456756591797
7.0,58.34322738647461
7.1,58.37149429321289
7.2,58.399356842041016
7.3,58.42686080932617
7.4,58.454044342041016
7.5,58.48085403442383
7.6,58.50724411010742
7.7,58.53325653076172
7.8,58.558929443359375
7.9,58.58427047729492
8.0,58.60932922363281
8.1,58.634071350097656
8.2,58.65848922729492
8.3,58.68255615234375
8.4,58.70628356933594
8.5,58.729705810546875
8.6,58.75284957885742
8.7,58.77569580078125
8.8,58.79825210571289
8.9,58.82052993774414
9.0,58.842529296875
9.1,58.86426544189453
9.2,58.88568878173828
9.3,58.90685272216797
9.4,58.92776870727539
9.5,58.948421478271484
9.6,58.968807220458984
9.7,58.988948822021484
9.8,59.00885009765625
9.9,59.02851104736328
10.0,59.047943115234375
10.1,59.067142486572266
10.2,59.08610916137695
10.3,59.10482406616211
10.4,59.12331008911133
10.5,59.14156723022461
10.6,59.15961837768555
10.7,59.1774787902832
10.8,59.195133209228516
10.9,59.21257400512695
11.0,59.22980499267578
11.1,59.24686813354492
11.2,59.26372528076172
11.3,59.280418395996094
11.4,59.296905517578125
11.5,59.313201904296875
11.6,59.32933807373047
11.7,59.345314025878906
11.8,59.361114501953125
11.9,59.376747131347656
12.0,59.39219665527344
12.1,59.40748596191406
12.2,59.4226188659668
12.3,59.437583923339844
12.4,59.452396392822266
12.5,59.4670524597168
12.6,59.481571197509766
12.7,59.49592590332031
12.8,59.51011276245117
12.9,59.524169921875
13.0,59.538082122802734
13.1,59.551856994628906
13.2,59.56550216674805
13.3,59.579017639160156
13.4,59.592403411865234
13.5,59.60565948486328
13.6,59.61878204345703
13.7,59.63179016113281
13.8,59.6446647644043
13.9,59.657386779785156
14.0,59.66997528076172
14.1,59.682437896728516
14.2,59.69478988647461
14.3,59.70703887939453
14.4,59.719181060791016
14.5,59.73119354248047
14.6,59.74308776855469
14.7,59.75486755371094
14.8,59.766536712646484
14.9,59.77811050415039
15.0,59.78956985473633


==> figures/plot_e_11_08_default_generator_x_shift.csv <==
a,b
-10.0,81.06759643554688
-9.9,80.54374694824219
-9.8,80.04564666748047
-9.7,79.57296752929688
-9.6,79.09746551513672
-9.5,78.61017608642578
-9.4,78.11343383789062
-9.3,77.61983489990234
-9.2,77.13294219970703
-9.1,76.66792297363281
-9.0,76.23307800292969
-8.9,75.81179809570312
-8.8,75.41093444824219
-8.7,75.01802825927734
-8.6,74.62922668457031
-8.5,74.24871063232422
-8.4,73.87957763671875
-8.3,73.53205108642578
-8.2,73.21182250976562
-8.1,72.91434478759766
-8.0,72.6306381225586
-7.9,72.35828399658203
-7.8,72.08971405029297
-7.7,71.81745147705078
-7.6,71.54009246826172
-7.5,71.26554107666016
-7.4,71.00128173828125
-7.3,70.74333190917969
-7.2,70.50012969970703
-7.1,70.26456451416016
-7.0,70.0279312133789
-6.9,69.80309295654297
-6.8,69.58690643310547
-6.7,69.38019561767578
-6.6,69.17794036865234
-6.5,68.9798355102539
-6.4,68.79328918457031
-6.3,68.62844848632812
-6.2,68.4820556640625
-6.1,68.34577178955078
-6.0,68.20813751220703
-5.9,68.08013153076172
-5.8,67.96166229248047
-5.7,67.85596466064453
-5.6,67.77081298828125
-5.5,67.70629119873047
-5.4,67.66403198242188
-5.3,67.6353530883789
-5.2,67.61742401123047
-5.1,67.60504913330078
-5.0,67.59562683105469
-4.95,67.59442138671875
-4.9,67.59453582763672
-4.85,67.59705352783203
-4.8,67.6004638671875
-4.75,67.609375
-4.7,67.62309265136719
-4.65,67.64069366455078
-4.6,67.66287231445312
-4.55,67.68771362304688
-4.5,67.71656799316406
-4.45,67.7452392578125
-4.4,67.7679672241211
-4.35,67.78919982910156
-4.3,67.81108093261719
-4.25,67.83444213867188
-4.2,67.86085510253906
-4.15,67.88813781738281
-4.1,67.91512298583984
-4.05,67.9471206665039
-4.0,67.98834991455078
-3.95,68.02179718017578
-3.9,68.0583724975586
-3.85,68.1021499633789
-3.8,68.14454650878906
-3.75,68.1800308227539
-3.7,68.21533966064453
-3.65,68.2177505493164
-3.6,68.22865295410156
-3.55,68.22647857666016
-3.5,68.22758483886719
-3.45,68.24205017089844
-3.4,68.25958251953125
-3.35,68.27212524414062
-3.3,68.2847900390625
-3.25,68.26278686523438
-3.2,68.24016571044922
-3.15,68.19287109375
-3.1,68.14814758300781
-3.05,68.10533905029297
-3.0,68.06049346923828
-2.95,68.01322174072266
-2.9,67.96939086914062
-2.85,67.92129516601562
-2.8,67.86914825439453
-2.75,67.8162612915039
-2.7,67.75275421142578
-2.65,67.6845474243164
-2.6,67.6106948852539
-2.55,67.52922821044922
-2.5,67.44239807128906
-2.45,67.35104370117188
-2.4,67.25389862060547
-2.35,67.14994812011719
-2.3,67.03404235839844
-2.25,66.90984344482422
-2.2,66.77869415283203
-2.15,66.64202880859375
-2.1,66.49760437011719
-2.05,66.34940338134766
-2.0,66.19564819335938
-1.95,66.03202056884766
-1.9,65.85963439941406
-1.85,65.68196868896484
-1.8,65.4981689453125
-1.75,65.30878448486328
-1.7,65.11495208740234
-1.65,64.91607666015625
-1.6,64.71611785888672
-1.55,64.5118179321289
-1.5,64.30493927001953
-1.45,64.09674072265625
-1.4,63.88650131225586
-1.35,63.67671585083008
-1.3,63.465919494628906
-1.25,63.25550079345703
-1.2,63.0462532043457
-1.15,62.83530807495117
-1.1,62.62221145629883
-1.05,62.39778137207031
-1.0,62.17317581176758
-0.95,61.948020935058594
-0.9,61.71974563598633
-0.85,61.49073028564453
-0.8,61.265281677246094
-0.75,61.04813766479492
-0.7,60.839622497558594
-0.65,60.63995361328125
-0.6,60.450096130371094
-0.55,60.269351959228516
-0.5,60.09952163696289
-0.49,60.06676483154297
-0.48,60.03449249267578
-0.47,60.00261688232422
-0.46,59.97144317626953
-0.45,59.93949890136719
-0.44,59.907135009765625
-0.43,59.87538146972656
-0.42,59.84410095214844
-0.41,59.81304168701172
-0.4,59.78228759765625
-0.39,59.7520637512207
-0.38,59.72239303588867
-0.37,59.693111419677734
-0.36,59.6643180847168
-0.35,59.63594055175781
-0.34,59.60811996459961
-0.33,59.58088302612305
-0.32,59.55419158935547
-0.31,59.52821350097656
-0.3,59.50287628173828
-0.29,59.47825241088867
-0.28,59.454376220703125
-0.27,59.430747985839844
-0.26,59.407928466796875
-0.25,59.385887145996094
-0.24,59.36466598510742
-0.23,59.34429931640625
-0.22,59.32497787475586
-0.21,59.3061408996582
-0.2,59.28780746459961
-0.19,59.27043914794922
-0.18,59.25269317626953
-0.17,59.23495864868164
-0.16,59.2181282043457
-0.15,59.202117919921875
-0.14,59.18659591674805
-0.13,59.17209243774414
-0.12,59.15843963623047
-0.11,59.145381927490234
-0.1,59.133304595947266
-0.095,59.1276741027832
-0.09,59.122222900390625
-0.085,59.117042541503906
-0.08,59.112098693847656
-0.075,59.10744094848633
-0.07,59.103065490722656
-0.065,59.098976135253906
-0.06,59.09519577026367
-0.055,59.091758728027344
-0.05,59.08863067626953
-0.045,59.0858268737793
-0.04,59.083282470703125
-0.035,59.081077575683594
-0.03,59.07929229736328
-0.025,59.077816009521484
-0.02,59.076560974121094
-0.015,59.07539749145508
-0.01,59.07460403442383
-0.005,59.074214935302734
-0.0,59.074058532714844
0.0,59.074058532714844
0.005,59.074073791503906
0.01,59.07440948486328
0.015,59.07512664794922
0.02,59.0760498046875
0.025,59.0772705078125
0.03,59.078758239746094
0.035,59.08052444458008
0.04,59.0825080871582
0.045,59.0847053527832
0.05,59.087223052978516
0.055,59.0900993347168
0.06,59.093238830566406
0.065,59.09665298461914
0.07,59.10027313232422
0.075,59.10411834716797
0.08,59.10822677612305
0.085,59.11250305175781
0.09,59.116966247558594
0.095,59.12164306640625
0.1,59.12657165527344
0.11,59.13700866699219
0.12,59.148136138916016
0.13,59.16019821166992
0.14,59.17256546020508
0.15,59.18564224243164
0.16,59.19898986816406
0.17,59.21272659301758
0.18,59.22735595703125
0.19,59.24290466308594
0.2,59.25919723510742
0.21,59.27625274658203
0.22,59.29437255859375
0.23,59.3133659362793
0.24,59.33314895629883
0.25,59.35380172729492
0.26,59.37496566772461
0.27,59.39686965942383
0.28,59.41972351074219
0.29,59.44291687011719
0.3,59.467124938964844
0.31,59.492061614990234
0.32,59.51675033569336
0.33,59.54189682006836
0.34,59.5677490234375
0.35,59.59365463256836
0.36,59.619529724121094
0.37,59.64608383178711
0.38,59.67347717285156
0.39,59.701385498046875
0.4,59.729957580566406
0.41,59.759098052978516
0.42,59.7889289855957
0.43,59.81953430175781
0.44,59.85066604614258
0.45,59.88237762451172
0.46,59.9146614074707
0.47,59.94753646850586
0.48,59.98079299926758
0.49,60.01430892944336
0.5,60.04831314086914
0.55,60.225791931152344
0.6,60.41127395629883
0.65,60.59908676147461
0.7,60.79722595214844
0.75,61.00419616699219
0.8,61.217811584472656
0.85,61.43672180175781
0.9,61.65811538696289
0.95,61.88236618041992
1.0,62.11074447631836
1.05,62.342185974121094
1.1,62.574867248535156
1.15,62.80841827392578
1.2,63.041404724121094
1.25,63.27619552612305
1.3,63.51340866088867
1.35,63.75126266479492
1.4,63.98854064941406
1.45,64.22537231445312
1.5,64.4593734741211
1.55,64.69210052490234
1.6,64.921875
1.65,65.1458511352539
1.7,65.3633804321289
1.75,65.57720184326172
1.8,65.78372955322266
1.85,65.98002624511719
1.9,66.16434478759766
1.95,66.33458709716797
2.0,66.49513244628906
2.05,66.64723205566406
2.1,66.79168701171875
2.15,66.92697143554688
2.2,67.0570068359375
2.25,67.18009948730469
2.3,67.29673767089844
2.35,67.40386962890625
2.4,67.50711822509766
2.45,67.6018295288086
2.5,67.68744659423828
2.55,67.77445220947266
2.6,67.86227416992188
2.65,67.94615936279297
2.7,68.02740478515625
2.75,68.09174346923828
2.8,68.14702606201172
2.85,68.19634246826172
2.9,68.24118041992188
2.95,68.27848052978516
3.0,68.30731964111328
3.05,68.33253479003906
3.1,68.35431671142578
3.15,68.37228393554688
3.2,68.38418579101562
3.25,68.3946533203125
3.3,68.39535522460938
3.35,68.39218139648438
3.4,68.38609313964844
3.45,68.37199401855469
3.5,68.3578109741211
3.55,68.33990478515625
3.6,68.3244857788086
3.65,68.3115005493164
3.7,68.30027770996094
3.75,68.29010772705078
3.8,68.27640533447266
3.85,68.2596664428711
3.9,68.23603057861328
3.95,68.21211242675781
4.0,68.19058227539062
4.05,68.17760467529297
4.1,68.17013549804688
4.15,68.1683120727539
4.2,68.16850280761719
4.25,68.16719055175781
4.3,68.15906524658203
4.35,68.15186309814453
4.4,68.14559173583984
4.45,68.13270568847656
4.5,68.12059783935547
4.55,68.11109924316406
4.6,68.10186004638672
4.65,68.09394836425781
4.7,68.08522033691406
4.75,68.08032989501953
4.8,68.07825469970703
4.85,68.08080291748047
4.9,68.0848159790039
4.95,68.0936279296875
5.0,68.11054229736328
5.1,68.15900421142578
5.2,68.22018432617188
5.3,68.29620361328125
5.4,68.38739776611328
5.5,68.49020385742188
5.6,68.60124206542969
5.7,68.71929168701172
5.8,68.83767700195312
5.9,68.96178436279297
6.0,69.09244537353516
6.1,69.23290252685547
6.2,69.38256072998047
6.3,69.54096221923828
6.4,69.71065521240234
6.5,69.88469696044922
6.6,70.05853271484375
6.7,70.24260711669922
6.8,70.44444274902344
6.9,70.65691375732422
7.0,70.88053894042969
7.1,71.11688232421875
7.2,71.35652160644531
7.3,71.59737396240234
7.4,71.85240173339844
7.5,72.12425994873047
7.6,72.41413879394531
7.7,72.71895599365234
7.8,73.0401840209961
7.9,73.37349700927734
8.0,73.72689056396484
8.1,74.09410095214844
8.2,74.47550964355469
8.3,74.8681640625
8.4,75.2630386352539
8.5,75.65507507324219
8.6,76.0444564819336
8.7,76.4415054321289
8.8,76.85173034667969
8.9,77.27764129638672
9.0,77.7182388305664
9.1,78.1677017211914
9.2,78.63341522216797
9.3,79.10582733154297
9.4,79.58060455322266
9.5,80.06177520751953
9.6,80.55760955810547
9.7,81.06965637207031
9.8,81.58965301513672
9.9,82.11724853515625
10.0,82.65068054199219


==> figures/plot_e_26_08_shifted_generator_x_shift.csv <==
a,b
-10.0,70.89981079101562
-9.9,70.51467895507812
-9.8,70.13946533203125
-9.7,69.75770568847656
-9.6,69.3951187133789
-9.5,69.05809020996094
-9.4,68.72886657714844
-9.3,68.4029312133789
-9.2,68.07725524902344
-9.1,67.7364730834961
-9.0,67.39449310302734
-8.9,67.10396575927734
-8.8,66.83120727539062
-8.7,66.54248046875
-8.6,66.25125885009766
-8.5,65.95811462402344
-8.4,65.64159393310547
-8.3,65.30523681640625
-8.2,64.99120330810547
-8.1,64.65604400634766
-8.0,64.35530853271484
-7.9,64.03365325927734
-7.8,63.724342346191406
-7.7,63.46582794189453
-7.6,63.207550048828125
-7.5,62.947261810302734
-7.4,62.712974548339844
-7.3,62.492828369140625
-7.2,62.27778625488281
-7.1,62.06526565551758
-7.0,61.85386276245117
-6.9,61.634456634521484
-6.8,61.357933044433594
-6.7,61.14551544189453
-6.6,60.95187759399414
-6.5,60.75944900512695
-6.4,60.56842803955078
-6.3,60.380374908447266
-6.2,60.198524475097656
-6.1,60.03837585449219
-6.0,59.95037841796875
-5.9,59.79598617553711
-5.8,59.629783630371094
-5.7,59.44961166381836
-5.6,59.21503448486328
-5.5,58.97998809814453
-5.4,58.8289909362793
-5.3,58.70145797729492
-5.2,58.72087860107422
-5.1,58.62942886352539
-5.0,58.52162551879883
-4.95,58.468509674072266
-4.9,58.41730499267578
-4.85,58.367774963378906
-4.8,58.3203125
-4.75,58.27383041381836
-4.7,58.22782516479492
-4.65,58.17852020263672
-4.6,58.12251281738281
-4.55,58.05373764038086
-4.5,57.933040618896484
-4.45,57.83073425292969
-4.4,57.7928352355957
-4.35,57.76258850097656
-4.3,57.73289489746094
-4.25,57.702537536621094
-4.2,57.66981506347656
-4.15,57.63783264160156
-4.1,57.60728073120117
-4.05,57.571590423583984
-4.0,57.5293083190918
-3.95,57.4913330078125
-3.9,57.460575103759766
-3.85,57.43278121948242
-3.8,57.41151809692383
-3.75,57.38941955566406
-3.7,57.368919372558594
-3.65,57.348087310791016
-3.6,57.31661605834961
-3.55,57.28660202026367
-3.5,57.26020431518555
-3.45,57.23451614379883
-3.4,57.21147537231445
-3.35,57.190277099609375
-3.3,57.170188903808594
-3.25,57.15145492553711
-3.2,57.13383865356445
-3.15,57.114986419677734
-3.1,57.093868255615234
-3.05,57.07334899902344
-3.0,57.05233383178711
-2.95,57.0295524597168
-2.9,57.002525329589844
-2.85,56.97023010253906
-2.8,56.93524932861328
-2.75,56.896095275878906
-2.7,56.857032775878906
-2.65,56.81752395629883
-2.6,56.774559020996094
-2.55,56.71825408935547
-2.5,56.64380645751953
-2.45,56.590702056884766
-2.4,56.543296813964844
-2.35,56.49235534667969
-2.3,56.43416213989258
-2.25,56.34267807006836
-2.2,56.28569030761719
-2.15,56.23667526245117
-2.1,56.18471908569336
-2.05,56.13272476196289
-2.0,56.080257415771484
-1.95,56.02851104736328
-1.9,55.97410202026367
-1.85,55.91665267944336
-1.8,55.85493087768555
-1.75,55.77275085449219
-1.7,55.67750930786133
-1.65,55.595420837402344
-1.6,55.50550842285156
-1.55,55.455806732177734
-1.5,55.44929122924805
-1.45,55.42983627319336
-1.4,55.38783645629883
-1.35,55.34267044067383
-1.3,55.29887390136719
-1.25,55.255409240722656
-1.2,55.210540771484375
-1.15,55.16392135620117
-1.1,55.108795166015625
-1.05,55.05164337158203
-1.0,54.995304107666016
-0.95,54.94037628173828
-0.9,54.881256103515625
-0.85,54.82533264160156
-0.8,54.766658782958984
-0.75,54.70515441894531
-0.7,54.645347595214844
-0.65,54.589500427246094
-0.6,54.53814697265625
-0.55,54.48902893066406
-0.5,54.44711685180664
-0.49,54.4393310546875
-0.48,54.431884765625
-0.47,54.42487716674805
-0.46,54.41797637939453
-0.45,54.410186767578125
-0.44,54.40031051635742
-0.43,54.38919448852539
-0.42,54.37815475463867
-0.41,54.36756896972656
-0.4,54.35746765136719
-0.39,54.34782409667969
-0.38,54.33852005004883
-0.37,54.329742431640625
-0.36,54.32167434692383
-0.35,54.314292907714844
-0.34,54.30702590942383
-0.33,54.299983978271484
-0.32,54.292354583740234
-0.31,54.28471755981445
-0.3,54.27730941772461
-0.29,54.27017593383789
-0.28,54.262508392333984
-0.27,54.25515365600586
-0.26,54.24822235107422
-0.25,54.24100875854492
-0.24,54.23434066772461
-0.23,54.22837829589844
-0.22,54.22299575805664
-0.21,54.21792984008789
-0.2,54.21274948120117
-0.19,54.207427978515625
-0.18,54.200321197509766
-0.17,54.19355010986328
-0.16,54.18699645996094
-0.15,54.1800651550293
-0.14,54.17282485961914
-0.13,54.16595458984375
-0.12,54.15902328491211
-0.11,54.152076721191406
-0.1,54.145816802978516
-0.095,54.142967224121094
-0.09,54.14032745361328
-0.085,54.138004302978516
-0.08,54.13602066040039
-0.075,54.13438415527344
-0.07,54.1331787109375
-0.065,54.13245391845703
-0.06,54.1322021484375
-0.055,54.13249588012695
-0.05,54.13359832763672
-0.045,54.135738372802734
-0.04,54.13870620727539
-0.035,54.14213943481445
-0.03,54.14657974243164
-0.025,54.151432037353516
-0.02,54.15645217895508
-0.015,54.161643981933594
-0.01,54.16696548461914
-0.005,54.172279357910156
0.0,54.17730712890625
-0.0,54.17730712890625
0.005,54.18193435668945
0.01,54.186058044433594
0.015,54.1899299621582
0.02,54.193634033203125
0.025,54.197174072265625
0.03,54.20079040527344
0.035,54.20453643798828
0.04,54.208457946777344
0.045,54.2122688293457
0.05,54.21602249145508
0.055,54.2197265625
0.06,54.22357177734375
0.065,54.22749710083008
0.07,54.23140335083008
0.075,54.23536682128906
0.08,54.23939514160156
0.085,54.243526458740234
0.09,54.247703552246094
0.095,54.25196838378906
0.1,54.25630187988281
0.11,54.26518630981445
0.12,54.27416229248047
0.13,54.2834587097168
0.14,54.29286575317383
0.15,54.30259704589844
0.16,54.31251907348633
0.17,54.32305908203125
0.18,54.33382034301758
0.19,54.34510803222656
0.2,54.35637283325195
0.21,54.36862564086914
0.22,54.38298797607422
0.23,54.4022102355957
0.24,54.42841339111328
0.25,54.45934295654297
0.26,54.48884582519531
0.27,54.51382827758789
0.28,54.5339241027832
0.29,54.55194091796875
0.3,54.569095611572266
0.31,54.58407974243164
0.32,54.5984992980957
0.33,54.612125396728516
0.34,54.625667572021484
0.35,54.639556884765625
0.36,54.65351486206055
0.37,54.667747497558594
0.38,54.682044982910156
0.39,54.69681930541992
0.4,54.71217727661133
0.41,54.72800827026367
0.42,54.74291229248047
0.43,54.757320404052734
0.44,54.771995544433594
0.45,54.78723907470703
0.46,54.803165435791016
0.47,54.81907272338867
0.48,54.835479736328125
0.49,54.85258865356445
0.5,54.87013626098633
0.55,54.96574020385742
0.6,55.07310485839844
0.65,55.16292953491211
0.7,55.24967956542969
0.75,55.332157135009766
0.8,55.40737533569336
0.85,55.46274185180664
0.9,55.49818801879883
0.95,55.56678009033203
1.0,55.71155548095703
1.05,55.81759262084961
1.1,55.903663635253906
1.15,55.99405288696289
1.2,56.08855438232422
1.25,56.187904357910156
1.3,56.28303909301758
1.35,56.36944580078125
1.4,56.45451354980469
1.45,56.53514862060547
1.5,56.60235595703125
1.55,56.667449951171875
1.6,56.72996520996094
1.65,56.78081130981445
1.7,56.81149673461914
1.75,56.823333740234375
1.8,56.8789176940918
1.85,56.89183044433594
1.9,56.90521240234375
1.95,56.961761474609375
2.0,57.02555465698242
2.05,57.097328186035156
2.1,57.16712188720703
2.15,57.235504150390625
2.2,57.29862594604492
2.25,57.348941802978516
2.3,57.3890266418457
2.35,57.42899703979492
2.4,57.468589782714844
2.45,57.50535202026367
2.5,57.54216766357422
2.55,57.58152770996094
2.6,57.6224479675293
2.65,57.65915298461914
2.7,57.61516571044922
2.75,57.66242980957031
2.8,57.693565368652344
2.85,57.725440979003906
2.9,57.75821304321289
2.95,57.788368225097656
3.0,57.81132125854492
3.05,57.83461380004883
3.1,57.86074447631836
3.15,57.88890075683594
3.2,57.91197967529297
3.25,57.936546325683594
3.3,58.030677795410156
3.35,58.06209182739258
3.4,58.07895278930664
3.45,58.09415054321289
3.5,58.10885238647461
3.55,58.11201858520508
3.6,58.115142822265625
3.65,58.11722183227539
3.7,58.119136810302734
3.75,58.12571716308594
3.8,58.134033203125
3.85,58.141754150390625
3.9,58.14141845703125
3.95,58.104766845703125
4.0,58.13066482543945
4.05,58.15743637084961
4.1,58.17885208129883
4.15,58.192691802978516
4.2,58.20394515991211
4.25,58.21473693847656
4.3,58.223995208740234
4.35,58.2354850769043
4.4,58.24861145019531
4.45,58.262577056884766
4.5,58.27812194824219
4.55,58.29541015625
4.6,58.315670013427734
4.65,58.33677291870117
4.7,58.35979080200195
4.75,58.38310623168945
4.8,58.40642547607422
4.85,58.42992401123047
4.9,58.45499038696289
4.95,58.481876373291016
5.0,58.510101318359375
5.1,58.573158264160156
5.2,58.64555740356445
5.3,58.72456741333008
5.4,58.81410217285156
5.5,58.91030502319336
5.6,59.01519012451172
5.7,59.128814697265625
5.8,59.24876022338867
5.9,59.369571685791016
6.0,59.490169525146484
6.1,59.61084747314453
6.2,59.731712341308594
6.3,59.85451126098633
6.4,59.97954559326172
6.5,60.10598373413086
6.6,60.231712341308594
6.7,60.35929870605469
6.8,60.48910140991211
6.9,60.62205505371094
7.0,60.75961685180664
7.1,60.902732849121094
7.2,61.050228118896484
7.3,61.201683044433594
7.4,61.35361862182617
7.5,61.50775909423828
7.6,61.666168212890625
7.7,61.82658386230469
7.8,61.99010467529297
7.9,62.157100677490234
8.0,62.325923919677734
8.1,62.49725341796875
8.2,62.67259216308594
8.3,62.85112762451172
8.4,63.033782958984375
8.5,63.22202682495117
8.6,63.416160583496094
8.7,63.61500930786133
8.8,63.81827926635742
8.9,64.02586364746094
9.0,64.23869323730469
9.1,64.45643615722656
9.2,64.67985534667969
9.3,64.91041564941406
9.4,65.14617156982422
9.5,65.38749694824219
9.6,65.63229370117188
9.7,65.88252258300781
9.8,66.14147186279297
9.9,66.40787506103516
10.0,66.68034362792969


==> figures/plot_theoretical_x_shift.csv <==
a, b
-100.0,2236.02
-99.0,2223.06
-98.0,2209.97
-97.0,2196.74
-96.0,2183.39
-95.0,2169.91
-94.0,2156.28
-93.0,2142.53
-92.0,2128.63
-91.0,2114.6
-90.0,2100.42
-89.0,2086.1
-88.0,2071.63
-87.0,2057.01
-86.0,2042.25
-85.0,2027.33
-84.0,2012.25
-83.0,1997.02
-82.0,1981.64
-81.0,1966.09
-80.0,1950.38
-79.0,1934.5
-78.0,1918.46
-77.0,1902.24
-76.0,1885.86
-75.0,1869.3
-74.0,1852.57
-73.0,1835.65
-72.0,1818.56
-71.0,1801.28
-70.0,1783.81
-69.0,1766.16
-68.0,1748.31
-67.0,1730.28
-66.0,1712.04
-65.0,1693.61
-64.0,1674.98
-63.0,1656.14
-62.0,1637.1
-61.0,1617.85
-60.0,1598.39
-59.0,1578.71
-58.0,1558.82
-57.0,1538.71
-56.0,1518.38
-55.0,1497.82
-54.0,1477.04
-53.0,1456.03
-52.0,1434.78
-51.0,1413.31
-50.0,1391.59
-49.0,1369.64
-48.0,1347.45
-47.0,1325.02
-46.0,1302.34
-45.0,1279.41
-44.0,1256.24
-43.0,1232.81
-42.0,1209.13
-41.0,1185.2
-40.0,1161.01
-39.0,1136.56
-38.0,1111.85
-37.0,1086.88
-36.0,1061.66
-35.0,1036.17
-34.0,1010.42
-33.0,984.405
-32.0,958.13
-31.0,931.593
-30.0,904.795
-29.0,877.736
-28.0,850.418
-27.0,822.842
-26.0,795.011
-25.0,766.925
-24.0,738.59
-23.0,710.006
-22.0,681.179
-21.0,652.113
-20.0,622.811
-19.0,593.28
-18.0,563.525
-17.0,533.552
-16.0,503.369
-15.0,472.983
-14.0,442.403
-13.0,411.637
-12.0,380.695
-11.0,349.587
-10.0,318.324
-9.9,315.19
-9.8,312.054
-9.7,308.917
-9.6,305.778
-9.5,302.638
-9.4,299.497
-9.3,296.354
-9.2,293.21
-9.1,290.065
-9.0,286.918
-8.9,283.77
-8.8,280.621
-8.7,277.47
-8.6,274.318
-8.5,271.165
-8.4,268.011
-8.3,264.855
-8.2,261.698
-8.1,258.54
-8.0,255.381
-7.9,252.22
-7.8,249.059
-7.7,245.896
-7.6,242.732
-7.5,239.567
-7.4,236.401
-7.3,233.233
-7.2,230.065
-7.1,226.896
-7.0,223.725
-6.9,220.553
-6.8,217.381
-6.7,214.207
-6.6,211.033
-6.5,207.857
-6.4,204.68
-6.3,201.503
-6.2,198.324
-6.1,195.145
-6.0,191.964
-5.9,188.783
-5.8,185.601
-5.7,182.417
-5.6,179.233
-5.5,176.049
-5.4,172.863
-5.3,169.676
-5.2,166.489
-5.1,163.301
-5.0,160.112
-4.95,158.517
-4.9,156.922
-4.85,155.327
-4.8,153.732
-4.75,152.137
-4.7,150.541
-4.65,148.945
-4.6,147.349
-4.55,145.753
-4.5,144.156
-4.45,142.56
-4.4,140.963
-4.35,139.366
-4.3,137.769
-4.25,136.172
-4.2,134.574
-4.15,132.977
-4.1,131.379
-4.05,129.781
-4.0,128.183
-3.95,126.585
-3.9,124.987
-3.85,123.388
-3.8,121.79
-3.75,120.191
-3.7,118.592
-3.65,116.993
-3.6,115.393
-3.55,113.794
-3.5,112.195
-3.45,110.595
-3.4,108.995
-3.35,107.395
-3.3,105.795
-3.25,104.195
-3.2,102.595
-3.15,100.994
-3.1,99.3938
-3.05,97.7931
-3.0,96.1923
-2.95,94.5914
-2.9,92.9904
-2.85,91.3892
-2.8,89.788
-2.75,88.1866
-2.7,86.5852
-2.65,84.9836
-2.6,83.3819
-2.55,81.7802
-2.5,80.1783
-2.45,78.5763
-2.4,76.9742
-2.35,75.3721
-2.3,73.7698
-2.25,72.1675
-2.2,70.5651
-2.15,68.9625
-2.1,67.3599
-2.05,65.7572
-2.0,64.1545
-1.95,62.5516
-1.9,60.9487
-1.85,59.3457
-1.8,57.7426
-1.75,56.1395
-1.7,54.5363
-1.65,52.933
-1.6,51.3297
-1.55,49.7263
-1.5,48.1228
-1.45,46.5193
-1.4,44.9157
-1.35,43.312
-1.3,41.7083
-1.25,40.1046
-1.2,38.5008
-1.15,36.897
-1.1,35.2931
-1.05,33.6892
-1.0,32.0852
-0.95,30.4812
-0.9,28.8771
-0.85,27.273
-0.8,25.6689
-0.75,24.0648
-0.7,22.4606
-0.65,20.8564
-0.6,19.2521
-0.55,17.6479
-0.5,16.0436
-0.49,15.7227
-0.48,15.4019
-0.47,15.081
-0.46,14.7602
-0.45,14.4393
-0.44,14.1184
-0.43,13.7976
-0.42,13.4767
-0.41,13.1558
-0.4,12.835
-0.39,12.5141
-0.38,12.1932
-0.37,11.8724
-0.36,11.5515
-0.35,11.2306
-0.34,10.9098
-0.33,10.5889
-0.32,10.268
-0.31,9.94716
-0.3,9.62629
-0.29,9.30542
-0.28,8.98455
-0.27,8.66367
-0.26,8.3428
-0.25,8.02193
-0.24,7.70105
-0.23,7.38018
-0.22,7.0593
-0.21,6.73843
-0.2,6.41755
-0.19,6.09668
-0.18,5.7758
-0.17,5.45493
-0.16,5.13405
-0.15,4.81317
-0.14,4.4923
-0.13,4.17142
-0.12,3.85054
-0.11,3.52966
-0.1,3.20879
-0.095,3.04835
-0.09,2.88791
-0.085,2.72747
-0.08,2.56703
-0.075,2.40659
-0.07,2.24615
-0.065,2.08571
-0.06,1.92527
-0.055,1.76483
-0.05,1.60439
-0.045,1.44396
-0.04,1.28352
-0.035,1.12308
-0.03,0.962637
-0.025,0.802198
-0.02,0.641758
-0.015,0.481319
-0.01,0.320879
-0.005,0.16044
-0.0,0.000138372
0.0,0.000138372
0.005,0.16044
0.01,0.320879
0.015,0.481319
0.02,0.641758
0.025,0.802198
0.03,0.962637
0.035,1.12308
0.04,1.28352
0.045,1.44396
0.05,1.60439
0.055,1.76483
0.06,1.92527
0.065,2.08571
0.07,2.24615
0.075,2.40659
0.08,2.56703
0.085,2.72747
0.09,2.88791
0.095,3.04835
0.1,3.20879
0.11,3.52967
0.12,3.85054
0.13,4.17142
0.14,4.4923
0.15,4.81318
0.16,5.13406
0.17,5.45493
0.18,5.77581
0.19,6.09669
0.2,6.41756
0.21,6.73844
0.22,7.05931
0.23,7.38019
0.24,7.70106
0.25,8.02194
0.26,8.34281
0.27,8.66369
0.28,8.98456
0.29,9.30543
0.3,9.62631
0.31,9.94718
0.32,10.2681
0.33,10.5889
0.34,10.9098
0.35,11.2307
0.36,11.5515
0.37,11.8724
0.38,12.1933
0.39,12.5141
0.4,12.835
0.41,13.1559
0.42,13.4767
0.43,13.7976
0.44,14.1185
0.45,14.4393
0.46,14.7602
0.47,15.0811
0.48,15.4019
0.49,15.7228
0.5,16.0436
0.55,17.6479
0.6,19.2522
0.65,20.8565
0.7,22.4607
0.75,24.0649
0.8,25.669
0.85,27.2732
0.9,28.8773
0.95,30.4813
1.0,32.0854
1.05,33.6894
1.1,35.2933
1.15,36.8972
1.2,38.5011
1.25,40.1049
1.3,41.7087
1.35,43.3124
1.4,44.9161
1.45,46.5197
1.5,48.1232
1.55,49.7267
1.6,51.3302
1.65,52.9335
1.7,54.5368
1.75,56.1401
1.8,57.7433
1.85,59.3464
1.9,60.9494
1.95,62.5524
2.0,64.1553
2.05,65.7581
2.1,67.3608
2.15,68.9634
2.2,70.566
2.25,72.1685
2.3,73.7709
2.35,75.3731
2.4,76.9754
2.45,78.5775
2.5,80.1795
2.55,81.7814
2.6,83.3832
2.65,84.985
2.7,86.5866
2.75,88.1881
2.8,89.7895
2.85,91.3908
2.9,92.992
2.95,94.5931
3.0,96.194
3.05,97.7949
3.1,99.3956
3.15,100.996
3.2,102.597
3.25,104.197
3.3,105.797
3.35,107.397
3.4,108.997
3.45,110.597
3.5,112.197
3.55,113.797
3.6,115.396
3.65,116.995
3.7,118.594
3.75,120.193
3.8,121.792
3.85,123.391
3.9,124.99
3.95,126.588
4.0,128.186
4.05,129.784
4.1,131.382
4.15,132.98
4.2,134.578
4.25,136.175
4.3,137.773
4.35,139.37
4.4,140.967
4.45,142.564
4.5,144.16
4.55,145.757
4.6,147.353
4.65,148.949
4.7,150.545
4.75,152.141
4.8,153.736
4.85,155.332
4.9,156.927
4.95,158.522
5.0,160.117
5.1,163.306
5.2,166.494
5.3,169.682
5.4,172.869
5.5,176.054
5.6,179.239
5.7,182.424
5.8,185.607
5.9,188.789
6.0,191.971
6.1,195.152
6.2,198.331
6.3,201.51
6.4,204.688
6.5,207.865
6.6,211.041
6.7,214.216
6.8,217.39
6.9,220.562
7.0,223.734
7.1,226.905
7.2,230.075
7.3,233.244
7.4,236.411
7.5,239.578
7.6,242.743
7.7,245.907
7.8,249.07
7.9,252.232
8.0,255.393
8.1,258.553
8.2,261.711
8.3,264.868
8.4,268.024
8.5,271.179
8.6,274.332
8.7,277.484
8.8,280.635
8.9,283.785
9.0,286.933
9.1,290.081
9.2,293.226
9.3,296.371
9.4,299.514
9.5,302.655
9.6,305.796
9.7,308.935
9.8,312.072
9.9,315.208
10.0,318.343
11.0,349.61
12.0,380.722
13.0,411.668
14.0,442.439
15.0,473.024
16.0,503.415
17.0,533.604
18.0,563.582
19.0,593.343
20.0,622.88
21.0,652.188
22.0,681.261
23.0,710.094
24.0,738.684
25.0,767.026
26.0,795.118
27.0,822.957
28.0,850.539
29.0,877.864
30.0,904.93
31.0,931.735
32.0,958.279
33.0,984.561
34.0,1010.58
35.0,1036.34
36.0,1061.83
37.0,1087.07
38.0,1112.04
39.0,1136.76
40.0,1161.21
41.0,1185.41
42.0,1209.35
43.0,1233.04
44.0,1256.47
45.0,1279.65
46.0,1302.59
47.0,1325.27
48.0,1347.72
49.0,1369.91
50.0,1391.87
51.0,1413.59
52.0,1435.07
53.0,1456.32
54.0,1477.34
55.0,1498.13
56.0,1518.69
57.0,1539.03
58.0,1559.15
59.0,1579.05
60.0,1598.73
61.0,1618.2
62.0,1637.46
63.0,1656.51
64.0,1675.35
65.0,1693.99
66.0,1712.43
67.0,1730.67
68.0,1748.71
69.0,1766.56
70.0,1784.22
71.0,1801.69
72.0,1818.97
73.0,1836.08
74.0,1853.0
75.0,1869.74
76.0,1886.3
77.0,1902.69
78.0,1918.91
79.0,1934.96
80.0,1950.84
81.0,1966.56
82.0,1982.11
83.0,1997.5
84.0,2012.74
85.0,2027.82
86.0,2042.74
87.0,2057.51
88.0,2072.13
89.0,2086.61
90.0,2100.93
91.0,2115.12
92.0,2129.16
93.0,2143.06
94.0,2156.82
95.0,2170.44
96.0,2183.93
97.0,2197.29
98.0,2210.51
99.0,2223.61
100.0,2236.58


==> figures/plot_theoretical_x_shift_scaled.csv <==
a,b
-100.0,509.615
-99.0,509.089
-98.0,508.558
-97.0,508.021
-96.0,507.479
-95.0,506.93
-94.0,506.376
-93.0,505.815
-92.0,505.248
-91.0,504.674
-90.0,504.093
-89.0,503.505
-88.0,502.909
-87.0,502.305
-86.0,501.693
-85.0,501.072
-84.0,500.442
-83.0,499.804
-82.0,499.155
-81.0,498.496
-80.0,497.827
-79.0,497.146
-78.0,496.455
-77.0,495.751
-76.0,495.034
-75.0,494.305
-74.0,493.562
-73.0,492.804
-72.0,492.031
-71.0,491.243
-70.0,490.438
-69.0,489.616
-68.0,488.776
-67.0,487.916
-66.0,487.036
-65.0,486.136
-64.0,485.212
-63.0,484.266
-62.0,483.295
-61.0,482.297
-60.0,481.272
-59.0,480.218
-58.0,479.133
-57.0,478.015
-56.0,476.863
-55.0,475.674
-54.0,474.446
-53.0,473.177
-52.0,471.865
-51.0,470.506
-50.0,469.097
-49.0,467.636
-48.0,466.119
-47.0,464.543
-46.0,462.902
-45.0,461.194
-44.0,459.414
-43.0,457.556
-42.0,455.614
-41.0,453.584
-40.0,451.458
-39.0,449.23
-38.0,446.892
-37.0,444.435
-36.0,441.849
-35.0,439.127
-34.0,436.255
-33.0,433.221
-32.0,430.013
-31.0,426.616
-30.0,423.013
-29.0,419.186
-28.0,415.115
-27.0,410.778
-26.0,406.151
-25.0,401.205
-24.0,395.911
-23.0,390.236
-22.0,384.139
-21.0,377.58
-20.0,370.51
-19.0,362.875
-18.0,354.616
-17.0,345.665
-16.0,335.948
-15.0,325.382
-14.0,313.873
-13.0,301.321
-12.0,287.614
-11.0,272.631
-10.0,256.246
-9.9,254.525
-9.8,252.789
-9.7,251.037
-9.6,249.27
-9.5,247.487
-9.4,245.687
-9.3,243.872
-9.2,242.04
-9.1,240.192
-9.0,238.328
-8.9,236.447
-8.8,234.549
-8.7,232.634
-8.6,230.702
-8.5,228.753
-8.4,226.787
-8.3,224.804
-8.2,222.803
-8.1,220.785
-8.0,218.749
-7.9,216.695
-7.8,214.623
-7.7,212.534
-7.6,210.426
-7.5,208.3
-7.4,206.156
-7.3,203.994
-7.2,201.813
-7.1,199.614
-7.0,197.396
-6.9,195.159
-6.8,192.904
-6.7,190.63
-6.6,188.337
-6.5,186.025
-6.4,183.695
-6.3,181.345
-6.2,178.977
-6.1,176.589
-6.0,174.183
-5.9,171.757
-5.8,169.313
-5.7,166.849
-5.6,164.366
-5.5,161.865
-5.4,159.344
-5.3,156.804
-5.2,154.246
-5.1,151.668
-5.0,149.072
-4.95,147.767
-4.9,146.457
-4.85,145.142
-4.8,143.823
-4.75,142.499
-4.7,141.171
-4.65,139.838
-4.6,138.5
-4.55,137.158
-4.5,135.811
-4.45,134.46
-4.4,133.104
-4.35,131.744
-4.3,130.379
-4.25,129.009
-4.2,127.636
-4.15,126.257
-4.1,124.875
-4.05,123.487
-4.0,122.096
-3.95,120.7
-3.9,119.3
-3.85,117.895
-3.8,116.487
-3.75,115.074
-3.7,113.657
-3.65,112.235
-3.6,110.81
-3.55,109.38
-3.5,107.946
-3.45,106.508
-3.4,105.066
-3.35,103.621
-3.3,102.171
-3.25,100.717
-3.2,99.2594
-3.15,97.7979
-3.1,96.3326
-3.05,94.8634
-3.0,93.3906
-2.95,91.9141
-2.9,90.4339
-2.85,88.9501
-2.8,87.4628
-2.75,85.9719
-2.7,84.4776
-2.65,82.9798
-2.6,81.4785
-2.55,79.974
-2.5,78.4661
-2.45,76.955
-2.4,75.4407
-2.35,73.9232
-2.3,72.4026
-2.25,70.879
-2.2,69.3525
-2.15,67.8229
-2.1,66.2905
-2.05,64.7553
-2.0,63.2174
-1.95,61.6767
-1.9,60.1334
-1.85,58.5876
-1.8,57.0392
-1.75,55.4885
-1.7,53.9354
-1.65,52.38
-1.6,50.8223
-1.55,49.2626
-1.5,47.7007
-1.45,46.1369
-1.4,44.5712
-1.35,43.0036
-1.3,41.4343
-1.25,39.8634
-1.2,38.2909
-1.15,36.7171
-1.1,35.1419
-1.05,33.5655
-1.0,31.988
-0.95,30.4097
-0.9,28.8306
-0.85,27.2509
-0.8,25.671
-0.75,24.091
-0.7,22.5112
-0.65,20.9321
-0.6,19.3541
-0.55,17.778
-0.5,16.2045
-0.49,15.8903
-0.48,15.5762
-0.47,15.2623
-0.46,14.9486
-0.45,14.6351
-0.44,14.3218
-0.43,14.0088
-0.42,13.6961
-0.41,13.3836
-0.4,13.0714
-0.39,12.7596
-0.38,12.4481
-0.37,12.137
-0.36,11.8264
-0.35,11.5161
-0.34,11.2064
-0.33,10.8972
-0.32,10.5887
-0.31,10.2807
-0.3,9.97347
-0.29,9.667
-0.28,9.36139
-0.27,9.05673
-0.26,8.75311
-0.25,8.45065
-0.24,8.14948
-0.23,7.84974
-0.22,7.55161
-0.21,7.25528
-0.2,6.96096
-0.19,6.66892
-0.18,6.37944
-0.17,6.09288
-0.16,5.80964
-0.15,5.53021
-0.14,5.25514
-0.13,4.98511
-0.12,4.72092
-0.11,4.46353
-0.1,4.21406
-0.095,4.09271
-0.09,3.97389
-0.085,3.85779
-0.08,3.74466
-0.075,3.63475
-0.07,3.52834
-0.065,3.42575
-0.06,3.3273
-0.055,3.23337
-0.05,3.14436
-0.045,3.06072
-0.04,2.98293
-0.035,2.91151
-0.03,2.84704
-0.025,2.79014
-0.02,2.74151
-0.015,2.70195
-0.01,2.67236
-0.005,2.65385
-0.0,2.6477
0.0,2.6477
0.005,2.6534
0.01,2.67084
0.015,2.69891
0.02,2.73662
0.025,2.78315
0.03,2.83778
0.035,2.89986
0.04,2.96879
0.045,3.04405
0.05,3.12516
0.055,3.21165
0.06,3.3031
0.065,3.39913
0.07,3.49938
0.075,3.60351
0.08,3.71124
0.085,3.82227
0.09,3.93637
0.095,4.05329
0.1,4.17281
0.11,4.41889
0.12,4.67323
0.13,4.93465
0.14,5.20217
0.15,5.47495
0.16,5.75227
0.17,6.03353
0.18,6.31823
0.19,6.60594
0.2,6.8963
0.21,7.189
0.22,7.48378
0.23,7.78039
0.24,8.07865
0.25,8.37838
0.26,8.67941
0.27,8.98162
0.28,9.28489
0.29,9.58912
0.3,9.89419
0.31,10.2
0.32,10.5066
0.33,10.8138
0.34,11.1215
0.35,11.4298
0.36,11.7386
0.37,12.0479
0.38,12.3576
0.39,12.6676
0.4,12.978
0.41,13.2887
0.42,13.5997
0.43,13.911
0.44,14.2225
0.45,14.5343
0.46,14.8462
0.47,15.1584
0.48,15.4707
0.49,15.7833
0.5,16.096
0.55,17.6616
0.6,19.2298
0.65,20.7996
0.7,22.3704
0.75,23.9419
0.8,25.5135
0.85,27.085
0.9,28.6562
0.95,30.2267
1.0,31.7966
1.05,33.3656
1.1,34.9335
1.15,36.5003
1.2,38.0658
1.25,39.6299
1.3,41.1925
1.35,42.7535
1.4,44.3129
1.45,45.8706
1.5,47.4265
1.55,48.9805
1.6,50.5325
1.65,52.0826
1.7,53.6305
1.75,55.1762
1.8,56.7197
1.85,58.2608
1.9,59.7996
1.95,61.3359
2.0,62.8697
2.05,64.4009
2.1,65.9295
2.15,67.4553
2.2,68.9785
2.25,70.4988
2.3,72.0163
2.35,73.531
2.4,75.0426
2.45,76.5513
2.5,78.0569
2.55,79.5594
2.6,81.0588
2.65,82.5549
2.7,84.0478
2.75,85.5374
2.8,87.0237
2.85,88.5065
2.9,89.9859
2.95,91.4618
3.0,92.9342
3.05,94.403
3.1,95.8682
3.15,97.3298
3.2,98.7877
3.25,100.242
3.3,101.692
3.35,103.139
3.4,104.582
3.45,106.021
3.5,107.456
3.55,108.887
3.6,110.314
3.65,111.737
3.7,113.156
3.75,114.571
3.8,115.982
3.85,117.389
3.9,118.791
3.95,120.19
4.0,121.584
4.05,122.974
4.1,124.36
4.15,125.742
4.2,127.119
4.25,128.492
4.3,129.861
4.35,131.225
4.4,132.585
4.45,133.94
4.5,135.291
4.55,136.638
4.6,137.98
4.65,139.318
4.7,140.651
4.75,141.979
4.8,143.303
4.85,144.623
4.9,145.938
4.95,147.248
5.0,148.554
5.1,151.152
5.2,153.731
5.3,156.292
5.4,158.834
5.5,161.358
5.6,163.863
5.7,166.349
5.8,168.816
5.9,171.264
6.0,173.694
6.1,176.105
6.2,178.496
6.3,180.869
6.4,183.223
6.5,185.559
6.6,187.875
6.7,190.173
6.8,192.452
6.9,194.712
7.0,196.954
7.1,199.177
7.2,201.381
7.3,203.567
7.4,205.734
7.5,207.883
7.6,210.014
7.7,212.127
7.8,214.221
7.9,216.297
8.0,218.356
8.1,220.396
8.2,222.419
8.3,224.424
8.4,226.412
8.5,228.382
8.6,230.334
8.7,232.27
8.8,234.188
8.9,236.089
9.0,237.974
9.1,239.842
9.2,241.693
9.3,243.527
9.4,245.345
9.5,247.147
9.6,248.932
9.7,250.702
9.8,252.455
9.9,254.193
10.0,255.915
11.0,272.302
12.0,287.264
13.0,300.929
14.0,313.423
15.0,324.862
16.0,335.351
17.0,344.983
18.0,353.847
19.0,362.021
20.0,369.572
21.0,376.562
22.0,383.045
23.0,389.07
24.0,394.68
25.0,399.911
26.0,404.798
27.0,409.372
28.0,413.66
29.0,417.687
30.0,421.474
31.0,425.041
32.0,428.405
33.0,431.584
34.0,434.592
35.0,437.442
36.0,440.145
37.0,442.714
38.0,445.157
39.0,447.484
40.0,449.704
41.0,451.823
42.0,453.848
43.0,455.787
44.0,457.644
45.0,459.426
46.0,461.136
47.0,462.78
48.0,464.362
49.0,465.886
50.0,467.354
51.0,468.771
52.0,470.14
53.0,471.463
54.0,472.744
55.0,473.983
56.0,475.185
57.0,476.35
58.0,477.482
59.0,478.581
60.0,479.649
61.0,480.688
62.0,481.701
63.0,482.687
64.0,483.648
65.0,484.586
66.0,485.501
67.0,486.396
68.0,487.27
69.0,488.125
70.0,488.962
71.0,489.781
72.0,490.584
73.0,491.37
74.0,492.142
75.0,492.899
76.0,493.642
77.0,494.372
78.0,495.09
79.0,495.795
80.0,496.488
81.0,497.171
82.0,497.842
83.0,498.504
84.0,499.155
85.0,499.797
86.0,500.43
87.0,501.055
88.0,501.67
89.0,502.278
90.0,502.878
91.0,503.471
92.0,504.056
93.0,504.634
94.0,505.206
95.0,505.771
96.0,506.33
97.0,506.883
98.0,507.43
99.0,507.971
100.0,508.507


==> figures/plot_theoretical_z_shift.csv <==
a,b
-3.0,21.7566
-2.9,19.9317
-2.8,18.2902
-2.7,16.8054
-2.6,15.4553
-2.5,14.2223
-2.4,13.0916
-2.3,12.0507
-2.2,11.0893
-2.1,10.1985
-2.0,9.37072
-1.9,8.59948
-1.8,7.87911
-1.7,7.20471
-1.6,6.57198
-1.5,5.97715
-1.4,5.41689
-1.3,4.88826
-1.2,4.38865
-1.1,3.9157
-1.0,3.46734
-0.9,3.04168
-0.8,2.63703
-0.7,2.25188
-0.6,1.88484
-0.5,1.53466
-0.4,1.20019
-0.3,0.8804
-0.2,0.574343
-0.1,0.281147
0.0,0.000225343
0.1,0.269817
0.2,0.528954
0.3,0.778053
0.4,1.01769
0.5,1.24839
0.6,1.47065
0.7,1.68492
0.8,1.89163
0.9,2.09117
1.0,2.28391
1.1,2.47019
1.2,2.65033
1.3,2.82464
1.4,2.99338
1.5,3.15683
1.6,3.31523
1.7,3.4688
1.8,3.61778
1.9,3.76235
2.0,3.90272
2.1,4.03906
2.2,4.17155
2.3,4.30034
2.4,4.4256
2.5,4.54746
2.6,4.66606
2.7,4.78152
2.8,4.89398
2.9,5.00355
3.0,5.11034
3.1,5.21445
3.2,5.31598
3.3,5.41503
3.4,5.51168
3.5,5.60603
3.6,5.69816
3.7,5.78814
3.8,5.87604
3.9,5.96194
4.0,6.04591
4.1,6.12801
4.2,6.2083
4.3,6.28684
4.4,6.36368
4.5,6.43889
4.6,6.51252
4.7,6.58461
4.8,6.65521
4.9,6.72436
5.0,6.79212
5.1,6.85852
5.2,6.9236
5.3,6.9874
5.4,7.04996
5.5,7.11132
5.6,7.17151
5.7,7.23056
5.8,7.28851
5.9,7.34538
6.0,7.4012
6.1,7.45601
6.2,7.50983
6.3,7.56269
6.4,7.61461
6.5,7.66562
6.6,7.71574
6.7,7.765
6.8,7.81342
6.9,7.86101
7.0,7.9078
7.1,7.95381
7.2,7.99906
7.3,8.04357
7.4,8.08735
7.5,8.13043
7.6,8.17281
7.7,8.21452
7.8,8.25558
7.9,8.29599
8.0,8.33578
8.1,8.37495
8.2,8.41353
8.3,8.45152
8.4,8.48894
8.5,8.52579
8.6,8.56211
8.7,8.59789
8.8,8.63314
8.9,8.66789
9.0,8.70213
9.1,8.73589
9.2,8.76916
9.3,8.80197
9.4,8.83432
9.5,8.86621
9.6,8.89767
9.7,8.9287
9.8,8.9593
9.9,8.98949
10.0,9.01928
10.1,9.04866
10.2,9.07766
10.3,9.10628
10.4,9.13452
10.5,9.16239
10.6,9.18991
10.7,9.21707
10.8,9.24389
10.9,9.27036
11.0,9.29651
11.1,9.32232
11.2,9.34782
11.3,9.373
11.4,9.39787
11.5,9.42244
11.6,9.44671
11.7,9.47069
11.8,9.49438
11.9,9.51779
12.0,9.54092
12.1,9.56378
12.2,9.58637
12.3,9.60869
12.4,9.63076
12.5,9.65258
12.6,9.67415
12.7,9.69547
12.8,9.71655
12.9,9.7374
13.0,9.75801
13.1,9.77839
13.2,9.79854
13.3,9.81848
13.4,9.8382
13.5,9.8577
13.6,9.87699
13.7,9.89608
13.8,9.91496
13.9,9.93363
14.0,9.95212
14.1,9.9704
14.2,9.9885
14.3,10.0064
14.4,10.0241
14.5,10.0417
14.6,10.059
14.7,10.0762
14.8,10.0932
14.9,10.11
15.0,10.1267
10.0,9.01928


==> figures/plot_theoretical_z_shift_scaled.csv <==
a,b
-3.0,20.8386
-2.9,19.2
-2.8,17.7276
-2.7,16.3983
-2.6,15.1935
-2.5,14.098
-2.4,13.0996
-2.3,12.1878
-2.2,11.3541
-2.1,10.591
-2.0,9.89294
-1.9,9.2549
-1.8,8.67288
-1.7,8.14334
-1.6,7.66319
-1.5,7.2301
-1.4,6.8427
-1.3,6.49913
-1.2,6.19836
-1.1,5.9383
-1.0,5.71754
-0.9,5.53399
-0.8,5.38426
-0.7,5.2653
-0.6,5.17286
-0.5,5.10217
-0.4,5.04926
-0.3,5.01142
-0.2,4.9865
-0.1,4.97324
0.0,4.96997
0.1,4.97527
0.2,4.98788
0.3,5.00788
0.4,5.03482
0.5,5.06767
0.6,5.10587
0.7,5.14894
0.8,5.19655
0.9,5.2483
1.0,5.30395
1.1,5.36324
1.2,5.42581
1.3,5.4913
1.4,5.5593
1.5,5.62934
1.6,5.70112
1.7,5.77425
1.8,5.84845
1.9,5.92339
2.0,5.9988
2.1,6.07451
2.2,6.15032
2.3,6.22607
2.4,6.30165
2.5,6.37686
2.6,6.45157
2.7,6.5257
2.8,6.59912
2.9,6.67184
3.0,6.74375
3.1,6.81478
3.2,6.8849
3.3,6.95407
3.4,7.02226
3.5,7.0895
3.6,7.15577
3.7,7.22108
3.8,7.28542
3.9,7.34877
4.0,7.41114
4.1,7.47254
4.2,7.53299
4.3,7.5925
4.4,7.65107
4.5,7.70872
4.6,7.76543
4.7,7.82122
4.8,7.87611
4.9,7.93011
5.0,7.98326
5.1,8.03555
5.2,8.08702
5.3,8.13766
5.4,8.18749
5.5,8.23653
5.6,8.28478
5.7,8.33227
5.8,8.379
5.9,8.425
6.0,8.47027
6.1,8.51483
6.2,8.55871
6.3,8.60192
6.4,8.64445
6.5,8.68633
6.6,8.72757
6.7,8.76818
6.8,8.80818
6.9,8.84757
7.0,8.88638
7.1,8.92461
7.2,8.96227
7.3,8.99938
7.4,9.03596
7.5,9.07199
7.6,9.10751
7.7,9.14252
7.8,9.17702
7.9,9.21103
8.0,9.24456
8.1,9.27762
8.2,9.31022
8.3,9.34236
8.4,9.37407
8.5,9.40535
8.6,9.43619
8.7,9.46662
8.8,9.49664
8.9,9.52625
9.0,9.55547
9.1,9.5843
9.2,9.61276
9.3,9.64084
9.4,9.66856
9.5,9.69591
9.6,9.72292
9.7,9.74958
9.8,9.7759
9.9,9.80188
10.0,9.82754
10.1,9.85288
10.2,9.8779
10.3,9.90261
10.4,9.92702
10.5,9.95113
10.6,9.97495
10.7,9.99848
10.8,10.0217
10.9,10.0447
11.0,10.0674
11.1,10.0898
11.2,10.1119
11.3,10.1338
11.4,10.1555
11.5,10.1769
11.6,10.198
11.7,10.2189
11.8,10.2396
11.9,10.26
12.0,10.2802
12.1,10.3002
12.2,10.3199
12.3,10.3395
12.4,10.3588
12.5,10.3779
12.6,10.3968
12.7,10.4155
12.8,10.434
12.9,10.4523
13.0,10.4703
13.1,10.4882
13.2,10.5059
13.3,10.5235
13.4,10.5408
13.5,10.558
13.6,10.5749
13.7,10.5917
13.8,10.6084
13.9,10.6248
14.0,10.6411
14.1,10.6573
14.2,10.6732
14.3,10.689
14.4,10.7047
14.5,10.7202
14.6,10.7355
14.7,10.7507
14.8,10.7658
14.9,10.7807
15.0,10.7954
10.0,9.82754

